AutomaTikZ: Text-Guided Synthesis of Scientific Vector Graphics with TikZ

Generating bitmap graphics from text has gained considerable attention, yet for scientific figures, vector graphics are often preferred. Given that vector graphics are typically encoded using low-level graphics primitives, generating them directly is difficult. To address this, we propose the use of TikZ, a well-known abstract graphics language that can be compiled to vector graphics, as an intermediate representation of scientific figures. TikZ offers human-oriented, high-level commands, thereby facilitating conditional language modeling with any large language model. To this end, we introduce DaTikZ, the first large-scale TikZ dataset consisting of 120k TikZ drawings aligned with captions. We fine-tune LLaMA on DaTikZ, as well as our new model CLiMA, which augments LLaMA with multimodal CLIP embeddings. In both human and automatic evaluation, CLiMA and LLaMA outperform commercial GPT-4 and Claude 2 in terms of similarity to human-created figures, with CLiMA additionally improving text-image alignment. Our detailed analysis shows that all models generalize well and are not susceptible to memorization. GPT-4 and Claude 2, however, tend to generate more simplistic figures compared to both humans and our models. We make our framework, AutomaTikZ, along with model weights and datasets, publicly available.

==> figures/python/data/bwc/metadata.json <==
{"bb1269314cd0963c": {"model": "clima-13b", "index": 3}, "8e24b69ab7717ae9": {"model": "clima-13b", "index": 13}, "8facb7936b794e8a": {"model": "clima-13b", "index": 18}, "1b325aa035224d66": {"model": "clima-13b", "index": 39}, "afe2a125ab247eb4": {"model": "clima-13b", "index": 69}, "724e7c1f04bc1d6f": {"model": "clima-13b", "index": 79}, "0307065f0bc79509": {"model": "clima-13b", "index": 91}, "e78dd7b988d779c2": {"model": "clima-13b", "index": 95}, "1abb549947e8710f": {"model": "clima-13b", "index": 117}, "5f982b41573a4212": {"model": "clima-13b", "index": 121}, "17678fa480b09835": {"model": "clima-13b", "index": 124}, "5ff447ed76f000eb": {"model": "clima-13b", "index": 126}, "e3cec706ecfa5f63": {"model": "clima-13b", "index": 131}, "c596ed390b29d9fb": {"model": "clima-13b", "index": 135}, "751a7541634c6878": {"model": "clima-13b", "index": 136}, "a633bbcc451fdbc1": {"model": "clima-13b", "index": 145}, "11ed1fe0f181d16c": {"model": "clima-13b", "index": 157}, "cd0917f8bbdc10ee": {"model": "clima-13b", "index": 167}, "d78cbe4a88ff83c5": {"model": "clima-13b", "index": 170}, "07354477c362ff4e": {"model": "clima-13b", "index": 177}, "f1a6eb2d5ea07394": {"model": "clima-13b", "index": 184}, "f5dcec0b0e4fdf1d": {"model": "clima-13b", "index": 211}, "3f8d08420d751b14": {"model": "clima-13b", "index": 222}, "48022c116f75a636": {"model": "clima-13b", "index": 225}, "efeb76f9e77ad9c3": {"model": "clima-13b", "index": 226}, "18fe760a9238f3c1": {"model": "clima-13b", "index": 241}, "13027733bf9efffe": {"model": "clima-13b", "index": 252}, "1852314cbf71a2e8": {"model": "clima-13b", "index": 258}, "83a593accbeac5e0": {"model": "clima-13b", "index": 288}, "8e43caf138f510ba": {"model": "clima-13b", "index": 302}, "dfe9de8010424266": {"model": "clima-13b", "index": 304}, "9b0e7aa05cf78ef3": {"model": "clima-13b", "index": 311}, "2515ca22c2371525": {"model": "clima-13b", "index": 315}, "41a3f953fdd33cd4": {"model": "clima-13b", "index": 321}, "db142dab460d6eae": {"model": "clima-13b", "index": 324}, "e1d15539fa126516": {"model": "clima-13b", "index": 326}, "3430b3e79f87aad3": {"model": "clima-13b", "index": 333}, "e12df0bd0028c996": {"model": "clima-13b", "index": 355}, "013003faf19a8f2d": {"model": "clima-13b", "index": 370}, "bbaeb2eb0a113f53": {"model": "clima-13b", "index": 371}, "2cea66728d803190": {"model": "clima-13b", "index": 376}, "6cec811ef26dd8b9": {"model": "clima-13b", "index": 377}, "c118e49f3ae9d2d1": {"model": "clima-13b", "index": 408}, "08000ae64371d173": {"model": "clima-13b", "index": 429}, "8c89bceb30aa6eb0": {"model": "clima-13b", "index": 436}, "507c695c233bf62f": {"model": "clima-13b", "index": 444}, "4269f0f17e78218f": {"model": "clima-13b", "index": 449}, "de6ac1f28ae3f840": {"model": "clima-13b", "index": 454}, "5bff897184bf075e": {"model": "clima-13b", "index": 460}, "8113dce6f816ede9": {"model": "clima-13b", "index": 464}, "e4491e517e2333da": {"model": "clima-13b", "index": 468}, "bf1138b6ca16699e": {"model": "clima-13b", "index": 483}, "f45c3cb3ba971562": {"model": "clima-13b", "index": 491}, "7e99f69f3491f9fd": {"model": "clima-13b", "index": 503}, "08f466c7ae2c7738": {"model": "clima-13b", "index": 514}, "10df270383764d1c": {"model": "clima-13b", "index": 516}, "fa1049a5cc8b7cf8": {"model": "clima-13b", "index": 523}, "0edb091a75653e5e": {"model": "clima-13b", "index": 533}, "6cf070f618c18b92": {"model": "clima-13b", "index": 534}, "6112e480b37aff84": {"model": "clima-13b", "index": 537}, "66a7f38232d362d4": {"model": "clima-13b", "index": 541}, "74418b8fdd8b062a": {"model": "clima-13b", "index": 547}, "be3643dc39464d9e": {"model": "clima-13b", "index": 549}, "14b365b6e8f01ce5": {"model": "clima-13b", "index": 561}, "75ac2bba1008e5fd": {"model": "clima-13b", "index": 568}, "e6213eb86ae9e539": {"model": "clima-13b", "index": 570}, "56996823e8926e6d": {"model": "clima-13b", "index": 578}, "a498540738c32531": {"model": "clima-13b", "index": 598}, "522dc3700ad2519c": {"model": "clima-13b", "index": 606}, "591f5679b73432fa": {"model": "clima-13b", "index": 610}, "4eba59e79b919511": {"model": "clima-13b", "index": 622}, "eaccaa30f2c4a819": {"model": "clima-13b", "index": 623}, "27a2933aa3bddebc": {"model": "clima-13b", "index": 635}, "c5adf6d7dd9e9b39": {"model": "clima-13b", "index": 640}, "c7244fa91da9c8dc": {"model": "clima-13b", "index": 644}, "833dfdf6eb1594ef": {"model": "clima-13b", "index": 649}, "231b7e5b69644b20": {"model": "clima-13b", "index": 669}, "26babffecd64b337": {"model": "clima-13b", "index": 677}, "5d19d3cbd0286d63": {"model": "clima-13b", "index": 681}, "1880abeb164befa9": {"model": "clima-13b", "index": 689}, "04a04bc1110d94ca": {"model": "clima-13b", "index": 703}, "21154ab9978d01d8": {"model": "clima-13b", "index": 709}, "c9787eaf9d441956": {"model": "clima-13b", "index": 714}, "83dd64a89096901b": {"model": "clima-13b", "index": 722}, "d1d5235b4c0f2241": {"model": "clima-13b", "index": 745}, "04c9919568860935": {"model": "clima-13b", "index": 748}, "c234038c557385f8": {"model": "clima-13b", "index": 749}, "48ffe9d1b6082f08": {"model": "clima-13b", "index": 793}, "b6483001d2c60d1d": {"model": "clima-13b", "index": 840}, "321795450ce178df": {"model": "clima-13b", "index": 884}, "d39370351a556166": {"model": "clima-13b", "index": 889}, "18d131965079f3b6": {"model": "clima-13b", "index": 893}, "90710fc531713358": {"model": "clima-13b", "index": 923}, "1c2280cdf0f2bf4d": {"model": "clima-13b", "index": 951}, "257f6af66008980e": {"model": "clima-13b", "index": 966}, "8447dfec066937a9": {"model": "clima-13b", "index": 968}, "ae58e6972a7d1a26": {"model": "clima-13b", "index": 976}, "7dc9c41a459f8631": {"model": "clima-13b", "index": 977}, "7c6a75240c2dfbcf": {"model": "clima-13b", "index": 996}, "ca4cc6176643adce": {"model": "clima-13b", "index": 998}, "8a54a61e88bc9b18": {"model": "gpt-4", "index": 3}, "a401142898a79496": {"model": "gpt-4", "index": 13}, "ee2686c79b5f02bc": {"model": "gpt-4", "index": 18}, "cbb22d1d4f81c016": {"model": "gpt-4", "index": 39}, "12a1bd0b214fd8b2": {"model": "gpt-4", "index": 69}, "f74939337b9d21c7": {"model": "gpt-4", "index": 79}, "f3d4f20e50a67d2b": {"model": "gpt-4", "index": 91}, "4662346e2e665f6c": {"model": "gpt-4", "index": 95}, "a33a1d160ad1a991": {"model": "gpt-4", "index": 117}, "7353eda9797a9e97": {"model": "gpt-4", "index": 121}, "e068b015c6cc67ca": {"model": "gpt-4", "index": 124}, "49a28bce25e25cfa": {"model": "gpt-4", "index": 126}, "871493fe0e4dad51": {"model": "gpt-4", "index": 131}, "c36d5978e981a1c2": {"model": "gpt-4", "index": 135}, "c972f2579a7c3d1e": {"model": "gpt-4", "index": 136}, "6c8160dd6b8170a0": {"model": "gpt-4", "index": 145}, "776c4f727c650723": {"model": "gpt-4", "index": 157}, "018cc4d930f98139": {"model": "gpt-4", "index": 167}, "d73129ca96ee93bd": {"model": "gpt-4", "index": 170}, "5f25d556128d56e3": {"model": "gpt-4", "index": 177}, "54cd68788a47dc9a": {"model": "gpt-4", "index": 184}, "cdd79f5383c52073": {"model": "gpt-4", "index": 211}, "9ab21ca66f474b8a": {"model": "gpt-4", "index": 222}, "b68acb49c8caf347": {"model": "gpt-4", "index": 225}, "47513449ba9bb6c6": {"model": "gpt-4", "index": 226}, "a5a9c13ce341667e": {"model": "gpt-4", "index": 241}, "b6e51222af01f27d": {"model": "gpt-4", "index": 252}, "e71ed5c428dd1f52": {"model": "gpt-4", "index": 258}, "4548ac52a5c82981": {"model": "gpt-4", "index": 288}, "e731ec75717a7b9b": {"model": "gpt-4", "index": 302}, "82ae5916557c7624": {"model": "gpt-4", "index": 304}, "04f3d73a6d75b3ae": {"model": "gpt-4", "index": 311}, "da16a3c556987ffb": {"model": "gpt-4", "index": 315}, "a65e689989b8556d": {"model": "gpt-4", "index": 321}, "df479bc29d6f2cdd": {"model": "gpt-4", "index": 324}, "ef687086fb39362e": {"model": "gpt-4", "index": 326}, "2e13d3d8695693fa": {"model": "gpt-4", "index": 333}, "9162724787f5041f": {"model": "gpt-4", "index": 355}, "207f97ab58809d2c": {"model": "gpt-4", "index": 370}, "ba3f94117a2f0391": {"model": "gpt-4", "index": 371}, "59a08033a6407551": {"model": "gpt-4", "index": 376}, "cdc4b635403f59a2": {"model": "gpt-4", "index": 377}, "3da1dfa808bdf4bd": {"model": "gpt-4", "index": 408}, "9a9611f64f5ac935": {"model": "gpt-4", "index": 429}, "3fc489df2567ed02": {"model": "gpt-4", "index": 436}, "a1e34ac42697db4f": {"model": "gpt-4", "index": 444}, "80500889c4accb7e": {"model": "gpt-4", "index": 449}, "40ac266e2874445d": {"model": "gpt-4", "index": 454}, "c57ea48b16ae786a": {"model": "gpt-4", "index": 460}, "4fed803b0034e64c": {"model": "gpt-4", "index": 464}, "c9df8f38d8e93711": {"model": "gpt-4", "index": 468}, "ed0a56cc5e77600d": {"model": "gpt-4", "index": 483}, "a6f577e41de69936": {"model": "gpt-4", "index": 491}, "aad3d524ea30dc57": {"model": "gpt-4", "index": 503}, "da294e2f0dffe935": {"model": "gpt-4", "index": 514}, "3f5ecc4d8c10ae13": {"model": "gpt-4", "index": 516}, "21694ee39c820102": {"model": "gpt-4", "index": 523}, "a6d9263494d1a289": {"model": "gpt-4", "index": 533}, "35799b81f0151b59": {"model": "gpt-4", "index": 534}, "30dad60ed702d1f8": {"model": "gpt-4", "index": 537}, "3832e81f62555731": {"model": "gpt-4", "index": 541}, "38f300bc6130f91f": {"model": "gpt-4", "index": 547}, "48ba17384327a5a1": {"model": "gpt-4", "index": 549}, "33ded9cf640c57a6": {"model": "gpt-4", "index": 561}, "be063b985d85d95e": {"model": "gpt-4", "index": 568}, "e8f14e1ed507390c": {"model": "gpt-4", "index": 570}, "b47a709f79345fb0": {"model": "gpt-4", "index": 578}, "03d33e4177e6656c": {"model": "gpt-4", "index": 598}, "50a3e607b68cedf6": {"model": "gpt-4", "index": 606}, "bf4ef303f88526b5": {"model": "gpt-4", "index": 610}, "b6749bd26073f7a5": {"model": "gpt-4", "index": 622}, "1f4faf481650247f": {"model": "gpt-4", "index": 623}, "3960a0a8ab91e140": {"model": "gpt-4", "index": 635}, "794c7f7b359f04fc": {"model": "gpt-4", "index": 640}, "e1cc5aa3dbea9d45": {"model": "gpt-4", "index": 644}, "09569d042d0438f4": {"model": "gpt-4", "index": 649}, "e5529c2e64124920": {"model": "gpt-4", "index": 669}, "ac50509950cf6506": {"model": "gpt-4", "index": 677}, "3cd8a8a7ef991336": {"model": "gpt-4", "index": 681}, "96f160b7c04558af": {"model": "gpt-4", "index": 689}, "d395e61fabedce11": {"model": "gpt-4", "index": 703}, "48e53a7cdad93a30": {"model": "gpt-4", "index": 709}, "7c85d48e555faa4b": {"model": "gpt-4", "index": 714}, "2e440685f83654f3": {"model": "gpt-4", "index": 722}, "a24392b8082c526c": {"model": "gpt-4", "index": 745}, "37c4ecf46b3a71fe": {"model": "gpt-4", "index": 748}, "ec23e107e12b1f5c": {"model": "gpt-4", "index": 749}, "a4150550b668c12e": {"model": "gpt-4", "index": 793}, "50a323be873e4e6a": {"model": "gpt-4", "index": 840}, "9ac5c20953f50bf3": {"model": "gpt-4", "index": 884}, "b86dd33485bda2b5": {"model": "gpt-4", "index": 889}, "1f0c4d33abe2e681": {"model": "gpt-4", "index": 893}, "5bd789b944d36a8a": {"model": "gpt-4", "index": 923}, "c35b78c8416b3bd2": {"model": "gpt-4", "index": 951}, "cb6d92e457c13cce": {"model": "gpt-4", "index": 966}, "aa067a143bd29806": {"model": "gpt-4", "index": 968}, "832ddf24fa332ee3": {"model": "gpt-4", "index": 976}, "600262900148d016": {"model": "gpt-4", "index": 977}, "b78d68f85a340d45": {"model": "gpt-4", "index": 996}, "270a6c116f074005": {"model": "gpt-4", "index": 998}, "ce52de83de7b4527": {"model": "human", "index": 3}, "3d5f83ddbc71a55e": {"model": "human", "index": 13}, "c26ff2d4feb1cd0e": {"model": "human", "index": 18}, "9fefa2ba044ba8ef": {"model": "human", "index": 39}, "5e077c7b2178de0e": {"model": "human", "index": 69}, "ba34c298f8ad3b34": {"model": "human", "index": 79}, "b81f3b61ea21aa9b": {"model": "human", "index": 91}, "301da69adda71ded": {"model": "human", "index": 95}, "ef8d5af3e36e5d97": {"model": "human", "index": 117}, "bc7cb3b9821da364": {"model": "human", "index": 121}, "76b8bd6c1c91abd4": {"model": "human", "index": 124}, "4c410c31622e1f6d": {"model": "human", "index": 126}, "014aa2be99d694ad": {"model": "human", "index": 131}, "28429f62d28790fe": {"model": "human", "index": 135}, "11e35c6ebbccf83d": {"model": "human", "index": 136}, "724671d356cbf3fa": {"model": "human", "index": 145}, "7600556f4ff78724": {"model": "human", "index": 157}, "beeae6433a52b413": {"model": "human", "index": 167}, "330861fb068c9fe0": {"model": "human", "index": 170}, "f3fe3aff047d1112": {"model": "human", "index": 177}, "de753bde6ca29ac3": {"model": "human", "index": 184}, "931fd9623312fa3b": {"model": "human", "index": 211}, "4cc32e716a285360": {"model": "human", "index": 222}, "e4036a222d6cbac6": {"model": "human", "index": 225}, "ca0266490df0a32e": {"model": "human", "index": 226}, "baf9f972da763a84": {"model": "human", "index": 241}, "feb5699cab6a41b7": {"model": "human", "index": 252}, "35aba8b5f5c0bbb9": {"model": "human", "index": 258}, "89947b3f289d6c6b": {"model": "human", "index": 288}, "f638fce9d9930f48": {"model": "human", "index": 302}, "6a578fdd2eca04dc": {"model": "human", "index": 304}, "e9bcf0222d7c4c40": {"model": "human", "index": 311}, "a980efbc90c5eede": {"model": "human", "index": 315}, "685a1116cba03027": {"model": "human", "index": 321}, "9b5eb50b62978ba3": {"model": "human", "index": 324}, "bf8c638769e406a3": {"model": "human", "index": 326}, "cdecd816bb642be8": {"model": "human", "index": 333}, "c9571cc5ded7b286": {"model": "human", "index": 355}, "028a62b0927c722f": {"model": "human", "index": 370}, "036d72180cc97274": {"model": "human", "index": 371}, "a1a9ccb7a68973c4": {"model": "human", "index": 376}, "09b14c72fe7da7e3": {"model": "human", "index": 377}, "02d84e7687f97211": {"model": "human", "index": 408}, "c6654a09b97490f9": {"model": "human", "index": 429}, "bbca26ea7dce56de": {"model": "human", "index": 436}, "bcea5432ad4903be": {"model": "human", "index": 444}, "0bf159fccbeb957b": {"model": "human", "index": 449}, "c0091b447a2e829e": {"model": "human", "index": 454}, "e0f36a32dc9ae008": {"model": "human", "index": 460}, "d007996e90063500": {"model": "human", "index": 464}, "7af6941699038b07": {"model": "human", "index": 468}, "7897c8c7ce44e79b": {"model": "human", "index": 483}, "89fb1e477aae0cf1": {"model": "human", "index": 491}, "531c48f1eeb0f44c": {"model": "human", "index": 503}, "a953921e50c62687": {"model": "human", "index": 514}, "c3be84116cc07887": {"model": "human", "index": 516}, "7ab01bf3ab423bd4": {"model": "human", "index": 523}, "bba112e743a8b86a": {"model": "human", "index": 533}, "6a37ab84b2941016": {"model": "human", "index": 534}, "6483e38a52a19d6b": {"model": "human", "index": 537}, "94b27ed740b2e61a": {"model": "human", "index": 541}, "e06c98957124adfc": {"model": "human", "index": 547}, "5c1a9f22105bf58e": {"model": "human", "index": 549}, "6d4a835f3895692d": {"model": "human", "index": 561}, "d52660a8b692dae0": {"model": "human", "index": 568}, "0c01e5bc0d6f428e": {"model": "human", "index": 570}, "c338ec06db564686": {"model": "human", "index": 578}, "20df2f39b49a74c6": {"model": "human", "index": 598}, "13f6fc6ed50eb1f4": {"model": "human", "index": 606}, "85437c8862a6f1c3": {"model": "human", "index": 610}, "f2c28cf67aca20e1": {"model": "human", "index": 622}, "1c50bf0f63a8a1c8": {"model": "human", "index": 623}, "c42ef91d6a3c3c68": {"model": "human", "index": 635}, "6a6bb29cae6404c4": {"model": "human", "index": 640}, "16093941d9282fc3": {"model": "human", "index": 644}, "00882b9fe8a312a3": {"model": "human", "index": 649}, "626d5ee6a7292c00": {"model": "human", "index": 669}, "c28703a3bec73bbb": {"model": "human", "index": 677}, "57eba55e058b25e2": {"model": "human", "index": 681}, "2cca5f7721c4dd5c": {"model": "human", "index": 689}, "58cef81731f90341": {"model": "human", "index": 703}, "a9bb5affc948e846": {"model": "human", "index": 709}, "957db020b361369c": {"model": "human", "index": 714}, "194a643041575813": {"model": "human", "index": 722}, "6b8322cf3b27452d": {"model": "human", "index": 745}, "9e409689c1fd39ce": {"model": "human", "index": 748}, "71af2d1a8945acbe": {"model": "human", "index": 749}, "fdc04604df971114": {"model": "human", "index": 793}, "141191ad8a23427a": {"model": "human", "index": 840}, "a59a76735cc8349d": {"model": "human", "index": 884}, "5ef7d792b5bab1e4": {"model": "human", "index": 889}, "fd0fdc45ff7ae3db": {"model": "human", "index": 893}, "5ff969e0953362fa": {"model": "human", "index": 923}, "89ba2823432df69a": {"model": "human", "index": 951}, "dec51a7f8cf3ea92": {"model": "human", "index": 966}, "49772cd529ad4734": {"model": "human", "index": 968}, "4495f9dad5e5d2dd": {"model": "human", "index": 976}, "6cfd8ad9cb4bb3f2": {"model": "human", "index": 977}, "376349452ceb522d": {"model": "human", "index": 996}, "116b90fc858b793e": {"model": "human", "index": 998}, "4238b6350ffd32e8": {"model": "llama-13b", "index": 3}, "0e9647ab4719516a": {"model": "llama-13b", "index": 13}, "7f33a4e3b8aa51e2": {"model": "llama-13b", "index": 18}, "5b06504eaa98bdda": {"model": "llama-13b", "index": 39}, "7fb0fd03e35b237f": {"model": "llama-13b", "index": 69}, "7d390bdffdf60fef": {"model": "llama-13b", "index": 79}, "4aedc75aa80b40ae": {"model": "llama-13b", "index": 91}, "b37bc10b5f498fa5": {"model": "llama-13b", "index": 95}, "e88707007dfebca8": {"model": "llama-13b", "index": 117}, "32bcefd6e6dfc75e": {"model": "llama-13b", "index": 121}, "b7b2a09c3848fa02": {"model": "llama-13b", "index": 124}, "16b4bfa645bde034": {"model": "llama-13b", "index": 126}, "14124373ec9d328a": {"model": "llama-13b", "index": 131}, "ab8f6b534f397784": {"model": "llama-13b", "index": 135}, "05b466d3666b473b": {"model": "llama-13b", "index": 136}, "d06f2c58271654b1": {"model": "llama-13b", "index": 145}, "f19a5c6ba75cb312": {"model": "llama-13b", "index": 157}, "97f01e683e4c1758": {"model": "llama-13b", "index": 167}, "16b07d3d38c065cd": {"model": "llama-13b", "index": 170}, "278cefef2e84582d": {"model": "llama-13b", "index": 177}, "6e617a2f5feca796": {"model": "llama-13b", "index": 184}, "cefde7780fe5d9ba": {"model": "llama-13b", "index": 211}, "f28888060bd2f74d": {"model": "llama-13b", "index": 222}, "ac5313c9dce0a4f8": {"model": "llama-13b", "index": 225}, "56eed599be5625d1": {"model": "llama-13b", "index": 226}, "a0e8cc8d4fa40fc1": {"model": "llama-13b", "index": 241}, "93874644a642f4e3": {"model": "llama-13b", "index": 252}, "ada50791d222d349": {"model": "llama-13b", "index": 258}, "8fbc262118e6d378": {"model": "llama-13b", "index": 288}, "546a3fc9b3483f7d": {"model": "llama-13b", "index": 302}, "0b5c6aa7eabb538e": {"model": "llama-13b", "index": 304}, "e83a1bddb685b186": {"model": "llama-13b", "index": 311}, "d08e07e01f51f951": {"model": "llama-13b", "index": 315}, "0a33a8b3db9fe226": {"model": "llama-13b", "index": 321}, "8d91876a88f64c24": {"model": "llama-13b", "index": 324}, "d44e5e853e4525c1": {"model": "llama-13b", "index": 326}, "4b7c6cefbdf87bd4": {"model": "llama-13b", "index": 333}, "70c874307b89428a": {"model": "llama-13b", "index": 355}, "eaea9b78f242aa56": {"model": "llama-13b", "index": 370}, "e22e186644b0d1a6": {"model": "llama-13b", "index": 371}, "fd924c08deba87fd": {"model": "llama-13b", "index": 376}, "f43c2d40c0588b70": {"model": "llama-13b", "index": 377}, "00f112c7abd1b2f9": {"model": "llama-13b", "index": 408}, "46d0acbb78f0682a": {"model": "llama-13b", "index": 429}, "a6ec7b202599cee2": {"model": "llama-13b", "index": 436}, "5386d5eb73ab03a5": {"model": "llama-13b", "index": 444}, "782c7a6cbb095804": {"model": "llama-13b", "index": 449}, "52d32cd33ca84cd8": {"model": "llama-13b", "index": 454}, "a789c82aaa71f1e3": {"model": "llama-13b", "index": 460}, "51e8ec4afcbd57a6": {"model": "llama-13b", "index": 464}, "167a781d9be31738": {"model": "llama-13b", "index": 468}, "8688db06bba40d63": {"model": "llama-13b", "index": 483}, "029bdcc08f012512": {"model": "llama-13b", "index": 491}, "932316cb2550197a": {"model": "llama-13b", "index": 503}, "55dae4ae22033260": {"model": "llama-13b", "index": 514}, "cecf2880dfcce15f": {"model": "llama-13b", "index": 516}, "ae9231f2b61dacf3": {"model": "llama-13b", "index": 523}, "6755c1ed4f18fcba": {"model": "llama-13b", "index": 533}, "52f0fbfc74addf84": {"model": "llama-13b", "index": 534}, "80b390d60985d6c3": {"model": "llama-13b", "index": 537}, "ccb10b0b8505c8bf": {"model": "llama-13b", "index": 541}, "f1818b0bb3f6331b": {"model": "llama-13b", "index": 547}, "c7bf8da395ed10de": {"model": "llama-13b", "index": 549}, "120537ac0d853ab0": {"model": "llama-13b", "index": 561}, "ed7dbc4f731bf934": {"model": "llama-13b", "index": 568}, "19cc3c085a13b4d3": {"model": "llama-13b", "index": 570}, "25bb7157ff171743": {"model": "llama-13b", "index": 578}, "0142dbfa83f21d91": {"model": "llama-13b", "index": 598}, "51afe7710e0e5356": {"model": "llama-13b", "index": 606}, "1e55d6c6535591ca": {"model": "llama-13b", "index": 610}, "b7057ec9a41c40ed": {"model": "llama-13b", "index": 622}, "49d85033c9acf416": {"model": "llama-13b", "index": 623}, "5a755a2b9b1a3203": {"model": "llama-13b", "index": 635}, "f4ee00eaee57a7ad": {"model": "llama-13b", "index": 640}, "60b6841193e6b334": {"model": "llama-13b", "index": 644}, "d3a3da66590b4282": {"model": "llama-13b", "index": 649}, "b5c283569a323bd3": {"model": "llama-13b", "index": 669}, "433b3e48c107f01b": {"model": "llama-13b", "index": 677}, "592b896ecd59e3a5": {"model": "llama-13b", "index": 681}, "38e51e9e43fc2225": {"model": "llama-13b", "index": 689}, "238cbf6fe92a73ec": {"model": "llama-13b", "index": 703}, "d341c07d05d68f30": {"model": "llama-13b", "index": 709}, "0176031e2d58541b": {"model": "llama-13b", "index": 714}, "b6ba3ab6576e788c": {"model": "llama-13b", "index": 722}, "18e68c1dc599278b": {"model": "llama-13b", "index": 745}, "7ed96b36eabc3828": {"model": "llama-13b", "index": 748}, "3216414341d5e704": {"model": "llama-13b", "index": 749}, "5a9bd7617e2243da": {"model": "llama-13b", "index": 793}, "91dcc6392a984727": {"model": "llama-13b", "index": 840}, "925e2b27f518209a": {"model": "llama-13b", "index": 884}, "d850568af0838ae9": {"model": "llama-13b", "index": 889}, "4b473734f31317f6": {"model": "llama-13b", "index": 893}, "3799a098560a07ce": {"model": "llama-13b", "index": 923}, "abd9de5642a2a2e2": {"model": "llama-13b", "index": 951}, "ec13625df6ef16d9": {"model": "llama-13b", "index": 966}, "4c6619f40930caa1": {"model": "llama-13b", "index": 968}, "df28d83908d56018": {"model": "llama-13b", "index": 976}, "6bf791426c05c6d8": {"model": "llama-13b", "index": 977}, "757ce1e9d57e6754": {"model": "llama-13b", "index": 996}, "86d652071b43161a": {"model": "llama-13b", "index": 998}, "21c2f8b79f8339eb": {"model": "clima-13b-img", "index": 3}, "5bbeabfa47b96573": {"model": "clima-13b-img", "index": 13}, "22b4fb1656df6c07": {"model": "clima-13b-img", "index": 18}, "90e609dd62aaa615": {"model": "clima-13b-img", "index": 39}, "59b5ee2415466099": {"model": "clima-13b-img", "index": 69}, "f248e28456487cf2": {"model": "clima-13b-img", "index": 79}, "af460dfb169f9daf": {"model": "clima-13b-img", "index": 91}, "bc7c74d67f4d1491": {"model": "clima-13b-img", "index": 95}, "5a103238cab57ee0": {"model": "clima-13b-img", "index": 117}, "c1e8aefe7d5a8ea1": {"model": "clima-13b-img", "index": 121}, "79dcaf93f7143df2": {"model": "clima-13b-img", "index": 124}, "6dbbb9a50bcb21b0": {"model": "clima-13b-img", "index": 126}, "366b59874c0e8bc9": {"model": "clima-13b-img", "index": 131}, "10f8cde6dd5f48bc": {"model": "clima-13b-img", "index": 135}, "3d312cc8e8984c8f": {"model": "clima-13b-img", "index": 136}, "34a7f6b5f2d1021c": {"model": "clima-13b-img", "index": 145}, "7f8ffda48558665e": {"model": "clima-13b-img", "index": 157}, "9aadc78cdcdb8ef2": {"model": "clima-13b-img", "index": 167}, "c687a8d07e3c38d2": {"model": "clima-13b-img", "index": 170}, "693ad4e20d9a54bd": {"model": "clima-13b-img", "index": 177}, "939f9eb4eaa810cc": {"model": "clima-13b-img", "index": 184}, "8290577663c2dd06": {"model": "clima-13b-img", "index": 211}, "1ed3b85428731543": {"model": "clima-13b-img", "index": 222}, "62dc2d7d908db078": {"model": "clima-13b-img", "index": 225}, "fcd1158afc846d96": {"model": "clima-13b-img", "index": 226}, "d441a8df1456b6df": {"model": "clima-13b-img", "index": 241}, "6dcfcccf250b1080": {"model": "clima-13b-img", "index": 252}, "a47f2e08b019ecf3": {"model": "clima-13b-img", "index": 258}, "4e0e944a35e20224": {"model": "clima-13b-img", "index": 288}, "f7e77635c8e74e8c": {"model": "clima-13b-img", "index": 302}, "0b6a25d61d24ef59": {"model": "clima-13b-img", "index": 304}, "fb4c690c702ec265": {"model": "clima-13b-img", "index": 311}, "b20559bf09c4cc5e": {"model": "clima-13b-img", "index": 315}, "1d29a36d4cf34c7d": {"model": "clima-13b-img", "index": 321}, "65193eef1f9bec9d": {"model": "clima-13b-img", "index": 324}, "b48e3b0f52ee7e32": {"model": "clima-13b-img", "index": 326}, "60609490b75056f3": {"model": "clima-13b-img", "index": 333}, "e556175715992fdb": {"model": "clima-13b-img", "index": 355}, "df569d71b23d6c27": {"model": "clima-13b-img", "index": 370}, "6789986e81a0c097": {"model": "clima-13b-img", "index": 371}, "01ffb8c4bfab26a8": {"model": "clima-13b-img", "index": 376}, "81c417738f134973": {"model": "clima-13b-img", "index": 377}, "05f8fec7684a977c": {"model": "clima-13b-img", "index": 408}, "50abcf9fbd177531": {"model": "clima-13b-img", "index": 429}, "3a116445f072ea1d": {"model": "clima-13b-img", "index": 436}, "e1a3058ee5c866ae": {"model": "clima-13b-img", "index": 444}, "3d60b128fcb5165f": {"model": "clima-13b-img", "index": 449}, "bfdda9f1c9da9d88": {"model": "clima-13b-img", "index": 454}, "c49cfc98c3f99bd3": {"model": "clima-13b-img", "index": 460}, "065b05ac4706d3ff": {"model": "clima-13b-img", "index": 464}, "603832d2875fb226": {"model": "clima-13b-img", "index": 468}, "f8953238d20119e3": {"model": "clima-13b-img", "index": 483}, "69230230e125cda8": {"model": "clima-13b-img", "index": 491}, "e8b67f7feb28bd64": {"model": "clima-13b-img", "index": 503}, "90cbe05f0450ce8a": {"model": "clima-13b-img", "index": 514}, "7d1c3eea75d97319": {"model": "clima-13b-img", "index": 516}, "972742afe0e8fd46": {"model": "clima-13b-img", "index": 523}, "81ae423936d47f8d": {"model": "clima-13b-img", "index": 533}, "7c7cf9787de0c2ae": {"model": "clima-13b-img", "index": 534}, "a1878b6c6c3bcfb8": {"model": "clima-13b-img", "index": 537}, "83fd7e844d2e6d87": {"model": "clima-13b-img", "index": 541}, "f3216cc239bcd640": {"model": "clima-13b-img", "index": 547}, "8d6fe0868a451cde": {"model": "clima-13b-img", "index": 549}, "5469e6e4274fb1cb": {"model": "clima-13b-img", "index": 561}, "94c5c3f8ef4ca037": {"model": "clima-13b-img", "index": 568}, "1c92ef1e4d93e502": {"model": "clima-13b-img", "index": 570}, "1ecfa19016511cbb": {"model": "clima-13b-img", "index": 578}, "197bfda6b96b531d": {"model": "clima-13b-img", "index": 598}, "47304beb12ddeda7": {"model": "clima-13b-img", "index": 606}, "2c66f1f1220c93ca": {"model": "clima-13b-img", "index": 610}, "f270928b4e510cf6": {"model": "clima-13b-img", "index": 622}, "1f78283492305edd": {"model": "clima-13b-img", "index": 623}, "917eef6ed60334f3": {"model": "clima-13b-img", "index": 635}, "29c2bc40a79fd7d0": {"model": "clima-13b-img", "index": 640}, "fff31e4fa801b2dc": {"model": "clima-13b-img", "index": 644}, "e6ac61b77a3ea60c": {"model": "clima-13b-img", "index": 649}, "0ede10003467d02f": {"model": "clima-13b-img", "index": 669}, "9a868d4bf58be7c3": {"model": "clima-13b-img", "index": 677}, "d59c0133fc6a79f7": {"model": "clima-13b-img", "index": 681}, "78a2f9f39d0f9756": {"model": "clima-13b-img", "index": 689}, "c434c1d435cdd160": {"model": "clima-13b-img", "index": 703}, "b9d865d8b7b69934": {"model": "clima-13b-img", "index": 709}, "ba8f28bdcaca2f03": {"model": "clima-13b-img", "index": 714}, "0172c5cb304b1f96": {"model": "clima-13b-img", "index": 722}, "93eaf5d106c75f71": {"model": "clima-13b-img", "index": 745}, "f308c1bdaf54ad05": {"model": "clima-13b-img", "index": 748}, "5a944c57f35ac9c2": {"model": "clima-13b-img", "index": 749}, "7759d2348fdac331": {"model": "clima-13b-img", "index": 793}, "4b2f6a6431ee3b58": {"model": "clima-13b-img", "index": 840}, "9cfe4ed0521f3e76": {"model": "clima-13b-img", "index": 884}, "31c07b71437fed24": {"model": "clima-13b-img", "index": 889}, "6cc7529d775f03cc": {"model": "clima-13b-img", "index": 893}, "3709be4354d0b5d4": {"model": "clima-13b-img", "index": 923}, "4072990d28eee6fc": {"model": "clima-13b-img", "index": 951}, "78ef811b789a8650": {"model": "clima-13b-img", "index": 966}, "73f5826cd466544c": {"model": "clima-13b-img", "index": 968}, "75b18c8e3c5e4e25": {"model": "clima-13b-img", "index": 976}, "ccafff91f92b0ba4": {"model": "clima-13b-img", "index": 977}, "c02fd3c0fdb95630": {"model": "clima-13b-img", "index": 996}, "187810407a39a8fc": {"model": "clima-13b-img", "index": 998}}

==> figures/python/data/caption-copying.json <==
{"human": [0.08526093240903979, 0.007696547336372589, 0.0016986244480069763, 0.00044259361036550344, 0.0001254228300612283, 5.9280652700984835e-05, 3.356831151393085e-05, 1.7103080264755683e-05, 0.0, 0.0], "claude-2": [0.11409603238018108, 0.02040621233956734, 0.008350985294855381, 0.004809819969159303, 0.0033422926239372653, 0.0026414759628487997, 0.00220559415624157, 0.0017993661827528787, 0.0014071731118537832, 0.001127071970880461], "gpt-4": [0.10692212952130722, 0.023595527138331768, 0.013650480127975482, 0.010187829828064005, 0.008335733804189645, 0.007172262702511963, 0.0063270960222611495, 0.00593442408122256, 0.005714214543697754, 0.005556464248079032], "llama-13b": [0.06578999675529423, 0.004676211236371265, 0.0008660066472212371, 0.00019995137711697087, 3.371697011939774e-05, 0.0, 0.0, 0.0, 0.0, 0.0], "clima-13b": [0.0673258214126397, 0.004343466857588023, 0.0008098834415075846, 0.0002216318148812428, 0.00012167043000923954, 7.178750897343861e-05, 3.729812390436761e-05, 0.0, 0.0, 0.0], "clima-13b-img": [0.06893124639944387, 0.004830377111699745, 0.0011836150483918908, 0.00037294933331320594, 0.00023128167825417468, 0.00017285444421122814, 0.00013054343366528662, 8.594874082374797e-05, 3.892868265337901e-05, 1.9886250646303147e-05]}

==> figures/python/data/code-novelty.json <==
{"human": [0.03729532891571859, 0.12866973600728107, 0.2616339713874408, 0.3968832470119124, 0.502000710055917, 0.5709769430075008, 0.616018991365774, 0.6496755296973792, 0.6755140644676183, 0.6964109952214657], "clima-13b": [0.018229568679277407, 0.08235289330686961, 0.21845683729774634, 0.3923134510756037, 0.5471572032351805, 0.6531383007021929, 0.7199016683106993, 0.7660918545428215, 0.8000427494718159, 0.827197556318395], "claude-2": [0.012122861515822784, 0.09325130138009434, 0.23043124657396324, 0.4053039120044164, 0.5737048838638976, 0.6923145032713003, 0.7695927200551199, 0.8217323568783338, 0.8627868042413649, 0.8966262527927539], "gpt-4": [0.012663573787477648, 0.08735093629009097, 0.2153819262811441, 0.3753078935772395, 0.534980202183678, 0.6559412729447756, 0.7407836439489747, 0.8005075179837511, 0.8478148584754306, 0.8892589965223199], "llama-13b": [0.01626358558509438, 0.08324713277078274, 0.22255573404491943, 0.397851832798761, 0.550046818672858, 0.6547436373549494, 0.7224320014433067, 0.7692389967846761, 0.8037010629198005, 0.8314970618671111]}

==> figures/python/data/metrics.json <==
{
    "clima-13b": {
        "CSR": 1.1841773625713858,
        "EED": 55.708152055740356,
        "KID": 0.050201416015625,
        "CLIPScore (img2img)": 81.0173095703125,
        "CLIPScore": 26.96617431640625,
        "CrystalBLEU": 3.368878743591436
    },
    "claude-2": {
        "CSR": 1.758,
        "EED": 59.13453698158264,
        "KID": 0.33251953125,
        "CLIPScore (img2img)": 75.5890625,
        "CLIPScore": 27.75330810546875,
        "CrystalBLEU": 0.13660483874765117
    },
    "llama-13b": {
        "CSR": 1.178046893123557,
        "EED": 55.76167702674866,
        "KID": 0.053131103515625,
        "CLIPScore (img2img)": 81.119921875,
        "CLIPScore": 26.898333740234374,
        "CrystalBLEU": 3.2580799548620907
    },
    "gpt-4": {
        "CSR": 1.147,
        "EED": 58.666831254959106,
        "KID": 0.221923828125,
        "CLIPScore (img2img)": 78.6301513671875,
        "CLIPScore": 29.115435791015624,
        "CrystalBLEU": 0.18115557700773643
    },
    "clima-13b (img)": {
        "CSR": 1.1746140000736216,
        "EED": 55.26403188705444,
        "KID": 0.056732177734375,
        "CLIPScore (img2img)": 82.2520263671875,
        "CLIPScore": 26.993872070312502,
        "CrystalBLEU": 3.4692594641504884
    },
    "llama-7b": {
        "CSR": 1.1833645188222883,
        "EED": 56.39320611953735,
        "KID": 0.05926513671875,
        "CLIPScore (img2img)": 80.237109375,
        "CLIPScore": 26.733114624023436,
        "CrystalBLEU": 2.7317903044342797
    },
    "clima-7b": {
        "CSR": 1.2014913652254533,
        "EED": 56.044960021972656,
        "KID": 0.0677490234375,
        "CLIPScore (img2img)": 80.670849609375,
        "CLIPScore": 26.776318359375,
        "CrystalBLEU": 2.820282908356307
    }
}


==> requirements.txt <==
matplotlib~=3.8
seaborn~=0.12
pandas~=2.1
openpyxl~=3.1
Pygments==2.16.1

